Shock-driven synchrotron radio emission from the 2021 outburst of RS Ophiuchi

We present low-frequency radio observations of the Galactic symbiotic recurrent nova RS Ophiuchi during its 2021 outburst. The observations were carried out with the upgraded Giant Metrewave Radio Telescope (uGMRT) spanning a frequency range of 0.15$-$1.4 GHz during 23$-$287 days post the outburst. The average value of the optically thin spectral index is $\alpha \sim$ $-$0.4 ($F_{\nu} \propto \nu^\alpha$), indicating a non-thermal origin of the radio emission at the observed frequencies. The radio light curves are best represented by shock-driven synchrotron emission, initially absorbed by a clumpy ionized circumbinary medium. We estimate the mass-loss rate of the red giant companion star to be $\dot{M} \sim$ 7.5 $\times$ 10$^{-8}$ $M_{\odot}$ yr$^{-1}$ for an assumed stellar wind velocity of 20 km/s. The 0.15--1.4 GHz radio light curves of the 2021 outburst are systematically brighter than those of the 2006 outburst. Considering similar shock properties between the two outbursts, this is indicative of a relatively higher particle number density in the synchrotron emitting plasma in the current outburst.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
